Gravitational waves from Population III binary black holes formed by dynamical capture

We use cosmological hydrodynamic simulations to study the gravitational wave (GW) signals from high-redshift binary black holes (BBHs) formed by dynamical capture (ex-situ formation channel). We in particular focus on BHs originating from the first generation of massive, metal-poor, so-called Population~III (Pop~III) stars. An alternative (in-situ) formation pathway arises in Pop~III binary stars, whose GW signature has been intensively studied. In our optimistic model, we predict a local GW event rate density for ex-situ BBHs (formed at z>4) of ~0.04 /(yr Gpc^3). This is comparable to or even higher than the conservative predictions of the rate density for in-situ BBHs ~0.01-0.1 /(yr Gpc^3), indicating that the ex-situ formation channel may be as important as the in-situ one for producing GW events. We also evaluate the detectability of our simulated GW events for selected planned GW instruments, such as the Einstein Telescope (ET). For instance, we find the all-sky detection rate with signal-to-noise ratios above 10 to be <100 per year for the xylophone configuration of ET. However, our results are highly sensitive to the sub-grid models for BBH identification and evolution, such that the GW event efficiency (rate) is reduced by a factor of 4 (20) in the pessimistic case. The ex-situ channel of Pop III BBHs deserves further investigation with better modeling of the environments around Pop III-seeded BHs.

==> HRcomp/log.txt <==
PopIII N/M = 8.166886306870168 /(600 Msun)
PopIII Mass fraction: [0.00207099 0.08144423 0.79662021 0.11804184]
PopIII number fraction: [0.02570153 0.25116402 0.66225822 0.05981783]
PopII N/M = 272.37719022199747 /(600 Msun)
PopII Mass fraction: [0.37102218 0.16646223]
PopII number fraction: [0.03396849 0.0083852 ]
Jason PopII:  [0.03325775 0.00831444] 0.16597510373443983
Nion = 3.927419922522541e+55 s^-1 [Mdot/(Msun yr^-1)]
zsn = 7.000
OTF (FDzoom/FDzoomHR): M(PopIII) = 57478/100202=0.5736 [Msun Mpc^-3], M(PopII) = 12634112/5404053=2.3379 [Msun Mpc^-3]
macc ratio:  [0.08191738 0.27598754 0.20132518 0.19989611 0.0474942 ]
Fraction of HDB: 1.000
Nmerger:  12
Fraction of HDB: 1.000
Nmerger:  4
Fraction of HDB: 1.000
Nmerger:  4
Fraction of HDB: 1.000
Nmerger:  12
gamma = 1.5: Nmerger: 4 (0.367661268991871 Mpc^-3), fraction: 0.26666666666666666, efficiency: 6.396607987939747e-06 (6.396607987939747e-06) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 4 (100.000%)
Detection rate (for z < 1.8773419429268454): 15.675 yr^-1, fraction: 0.750, for AdLIGO
Detection rate (for z < 2.3517526305753638): 26.750 yr^-1, fraction: 1.000, for ETxylophone
Detection rate (for z < 2.3517526305753638): 26.750 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 0.6933220031556676): 1.524 yr^-1, fraction: 0.250, for LISA
Detection rate (for z < 1.2877736116576466): 6.203 yr^-1, fraction: 0.500, for LIGO O2
gamma = 1.5: Nmerger: 12 (1.102983806975613 Mpc^-3), fraction: 0.8, efficiency: 1.1007626087045912e-05 (1.1007626087045912e-05) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 12 (100.000%)
Detection rate (for z < 1.7623396672585718): 34.171 yr^-1, fraction: 0.833, for AdLIGO
Detection rate (for z < 3.630061833908639): 61.647 yr^-1, fraction: 1.000, for ETxylophone
Detection rate (for z < 3.630061833908639): 61.647 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 0.9314852300810218): 8.400 yr^-1, fraction: 0.500, for LISA
Detection rate (for z < 0.9314852300810218): 8.400 yr^-1, fraction: 0.500, for LIGO O2
gamma = 1.5: Nmerger: 4 (0.367661268991871 Mpc^-3), fraction: 0.26666666666666666, efficiency: 6.396607987939747e-06 (6.396607987939747e-06) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 4 (100.000%)
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for AdLIGO
Detection rate (for z < 9.058967706865902): 92.545 yr^-1, fraction: 1.000, for ETxylophone
Detection rate (for z < 9.058967706865902): 92.545 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for LISA
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for LIGO O2
gamma = 1.5: Nmerger: 12 (1.102983806975613 Mpc^-3), fraction: 0.8, efficiency: 1.1007626087045912e-05 (1.1007626087045912e-05) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 12 (100.000%)
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for AdLIGO
Detection rate (for z < 10.19735126725933): 337.198 yr^-1, fraction: 1.000, for ETxylophone
Detection rate (for z < 10.19735126725933): 337.198 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for LISA
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for LIGO O2


==> NSFDBKcomp/log.txt <==
PopIII N/M = 8.166886306870168 /(600 Msun)
PopIII Mass fraction: [0.00207099 0.08144423 0.79662021 0.11804184]
PopIII number fraction: [0.02570153 0.25116402 0.66225822 0.05981783]
PopII N/M = 272.37719022199747 /(600 Msun)
PopII Mass fraction: [0.37102218 0.16646223]
PopII number fraction: [0.03396849 0.0083852 ]
Jason PopII:  [0.03325775 0.00831444] 0.16597510373443983
Nion = 3.927419922522541e+55 s^-1 [Mdot/(Msun yr^-1)]
zsn = 7.000
OTF (FDzoom/NSFDBKzoom): M(PopIII) = 56043/51782=1.0823 [Msun Mpc^-3], M(PopII) = 12402863/113254746=0.1095 [Msun Mpc^-3]
Fraction of HDB: 1.000
Nmerger:  7
Fraction of HDB: 1.000
Nmerger:  13
Fraction of HDB: 1.000
Nmerger:  13
Fraction of HDB: 1.000
Nmerger:  7
gamma = 1.5: Nmerger: 13 (1.1948991242235807 Mpc^-3), fraction: 0.8666666666666667, efficiency: 2.1321066574586882e-05 (2.1321066574586882e-05) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 13 (100.000%)
Detection rate (for z < 0.6511525149280164): 5.896 yr^-1, fraction: 0.538, for AdLIGO
Detection rate (for z < 2.4126739910106147): 30.052 yr^-1, fraction: 0.846, for ETxylophone
Detection rate (for z < 6.733211355330926): 77.365 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 2.4126739910106147): 30.052 yr^-1, fraction: 0.846, for LISA
Detection rate (for z < 0.42713728880477697): 0.920 yr^-1, fraction: 0.154, for LIGO O2
gamma = 1.5: Nmerger: 7 (0.6434072207357743 Mpc^-3), fraction: 0.4666666666666667, efficiency: 1.2425422547467179e-05 (1.2425422547467179e-05) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 7 (100.000%)
Detection rate (for z < 0.9847140368152809): 7.030 yr^-1, fraction: 0.429, for AdLIGO
Detection rate (for z < 2.3961502681517426): 38.655 yr^-1, fraction: 1.000, for ETxylophone
Detection rate (for z < 2.3961502681517426): 38.655 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 2.3961502681517426): 38.655 yr^-1, fraction: 1.000, for LISA
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for LIGO O2
gamma = 1.5: Nmerger: 13 (1.1948991242235807 Mpc^-3), fraction: 0.8666666666666667, efficiency: 2.1321066574586882e-05 (2.1321066574586882e-05) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 13 (100.000%)
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for AdLIGO
Detection rate (for z < 5.332641544951971): 142.787 yr^-1, fraction: 0.769, for ETxylophone
Detection rate (for z < 9.384294298533728): 230.950 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 1.3739370350069495): 10.670 yr^-1, fraction: 0.154, for LISA
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for LIGO O2
gamma = 1.5: Nmerger: 7 (0.6434072207357743 Mpc^-3), fraction: 0.4666666666666667, efficiency: 1.2425422547467179e-05 (1.2425422547467179e-05) Msun^-1
Nhh = 0 (0.000%), Nhl = 0 (0.000%), Nll = 7 (100.000%)
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for AdLIGO
Detection rate (for z < 4.965600579363735): 103.857 yr^-1, fraction: 0.857, for ETxylophone
Detection rate (for z < 6.145898918577881): 128.254 yr^-1, fraction: 1.000, for DOoptimal
Detection rate (for z < 2.1967803849549212): 10.095 yr^-1, fraction: 0.143, for LISA
Detection rate (for z < 5): 0.000 yr^-1, fraction: 0.000, for LIGO O2

